Hyperbolic Distance-Based Speech Separation

In this work, we explore the task of hierarchical distance-based speech separation defined on a hyperbolic manifold. Based on the recent advent of audio-related tasks performed in non-Euclidean spaces, we propose to make use of the Poincar\'e ball to effectively unveil the inherent hierarchical structure found in complex speaker mixtures. We design two sets of experiments in which the distance-based parent sound classes, namely "near" and "far", can contain up to two or three speakers (i.e., children) each. We show that our hyperbolic approach is suitable for unveiling hierarchical structure from the problem definition, resulting in improved child-level separation. We further show that a clear correlation emerges between the notion of hyperbolic certainty (i.e., the distance to the ball's origin) and acoustic semantics such as speaker density, inter-source location, and microphone-to-speaker distance.

==> rebuttal.txt <==
We would like to thank the reviewers for their kind and constructive comments, which we address below.

323D:

R: It would be interesting to see … (recognizing speech from a specific speaker).

A: We thank the reviewer for this helpful suggestion. Downstream tasks such as ASR could indeed be an insightful future work that could benefit from the proposed method. We will ensure to mention it in our future work section, if space allows.

49F5

R: Does not compare against … with settings of the algorithm.

A: Our main focus is to show the predictive uncertainty naturally conveyed by the hyperbolic space and how this information could potentially be exploited on downstream systems to leverage sensitivity and specificity in the network prediction. While we agree on that pure performance is one important factor of any separation system, we also recognize that this is not the focal point of this work.

R: A clear and consistent advantage … explore the results space well.

A: The key takeaways and benefits of our hyperbolic approach lie in the interpretability of the latent space and the uncertainty quantification it provides. Both of which could serve many real-world applications, for instance where under-separation is preferred when the predictions are not necessarily improved over the input. We will ensure that this is effectively clarified across the paper. Worth also noting that the hyperbolic method consistently improves over its Euclidean counterpart.

R: Difficult to read for readers without specific knowledge of the hyperbolic geometry approach. Needs a concise overview of the method's components.

A: We acknowledge that the theory behind hyperbolic neural networks is generally not the most approachable nor intuitive, we however hope that our cited references related to this topic provide enough background for the less informed readers who would need it. Meanwhile, we will improve our writing to provide the suggested overview of the hyperbolic transformation.

0157

R: There is unfortunately no comparison with … the method actually improves over other known techniques.

A: To the best of our knowledge, there is no established benchmark for distance-based speech separation. Hence, we opted to construct our own dataset, which is still based on the distance-based separation literature and which follows a similar setup as proposed in [10], since that project wasn’t open-sourced for us to replicate. For reproducibility, we are planning on open-sourcing our experiment code which includes the data creation process.


==> reviews.txt <==

Reviewer #2| Old Review |   Edit Review  | Delete Review
Mon Jun 26 2023 22:22:27 GMT-0400 (Eastern Daylight Time)
Questions

1. How confident are you in your evaluation of this paper?
3. Very Confident
2. Importance/Relevance
3. Of sufficient interest
4. Novelty/Originality
3. Moderately original
6. Technical Correctness
3. Probably correct
8. Experimental Validation
2. Lacking in some respect
10. Clarity of Presentation
4. Very clear
12. Reference to Prior Work
3. References adequate
14. Overall evaluation of this paper
2. Marginal reject
15. Detailed assessment of the paper
This paper proposes applying hyperbolic source separation to a distance-based separation task that aims to separate distant and nearby sources. Although the hyperbolic source separation method has already been proposed recently, its application to distance-based separation is interesting. The experiments are convincing and the analytical results provide valuable and helpful information to further understand the hyperbolic source separation method. 
* Please add the value of dimension $L$ used in the experiments.

--------------------after rebuttal------------------
After reading the comments of reviewers #3 and #4, I have carefully considered the implications of applying a hierarchical approach to the distance-based separation task. In my opinion, I agree that "every source *can* be categorized as either 'near' or 'far,'" and there is no meaningful absolute relationship between distance and each source. However, it is intuitive that additional information, such as distance, can help in the separation task. Therefore, I expected the authors to present some experiments (e.g., a comparison with multi-speaker separation or such methods that use distance as additional information) or arguments to prove that hierarchical structures are useful for separation, as they mentioned as one of the benefits. Unfortunately, however, I did not find that.
16. Award Quality (only for papers marked "definite accept")
1. Not award quality
17. Award Quality (Justification)
N/A
18. All reviewers must accept and agree to follow IEEE Policies. By submitting your review, you acknowledge that you have read and agree to IEEE's Privacy Policy (https://www.ieee.org/security-privacy.html).
Agreement accepted
19. I confirm that I found no conflict of interest with this paper, or I do not know the identity, affiliation, and other information about the authors that might have biased my opinion (if so, please contact the meta-reviewer immediately).
Agreement accepted















Reviewer #3 |   Edit Review  | Delete Review
Thu Jun 01 2023 12:13:45 GMT-0400 (Eastern Daylight Time)
Questions

1. How confident are you in your evaluation of this paper?
2. Confident
2. Importance/Relevance
3. Of sufficient interest
3. Justification of Importance/Relevance Score (required if the score is 1 or 2)
As far as I am aware, this is a novel use of hierarchical techniques with audio processing, and I can envision that this would be of interest to anyone potentially working with audio signals.
4. Novelty/Originality
4. Very original
5. Justification of Novelty/Originality Score (required if the score is 1 or 2)
There is the obvious connections to the MERL hyperbolic separation and Google distance-based separation, but I think to combine them in this way is a pretty novel idea. I do want to add the caveat, though, that I do not think this is a hierarchical problem, and the combination as such does not make sense. However, I do not think that novelty/originality is inherently tied to performance.
6. Technical Correctness
3. Probably correct
7. Justification of Technical Correctness Score (required if the score is 1 or 2)
I'm not very familiar with hyperbolic geometry and their use in deep learning, but as far as I could tell, there are no mistakes.
8. Experimental Validation
2. Lacking in some respect
9. Justification of Experimental Validation Score (required if the score is 1 or 2)
I think the amount of experiments is more-or-less acceptable, but the reason for my low score for experimental validation is just that I am unconvinced by the results. I do not feel that there is evidence that the approach is truly working, outside of some minor effects in the uncertainty analysis.
10. Clarity of Presentation
4. Very clear
11. Justification of Clarity of Presentation Score (required if the score is 1 or 2)
I had no difficulty reading and following the paper at all.
12. Reference to Prior Work
4. Excellent references
14. Overall evaluation of this paper
2. Marginal reject
15. Detailed assessment of the paper
This is a very difficult paper for me to make a decision on. Basically, I believe that the paper is well written and the experiments are well designed, but it's all based on an assumption that I think is not true, that the speech signals and their distance to the microphone is a hierarchical problem. I do not think that this approach is appropriate for this problem. And, I do not think the results are strong enough to convince me otherwise. My rule of thumb is that SI-SDR improvement values under 0.5 dB are statistical noise, and only start to become meaningful at the 1-2 dB range.

The issue of the hierarchical nature of the problem is a little tricky, as every source *can* be categorized as either "near" or "far", these are not meaningfully related to the separation task, and the uncertainty component of hyperbolic representations does not inherently aid in the problem. Take, for example, the MERL paper: if the network is unable to discriminate between the male and female categories of speech, it can be thought of as having higher uncertainty and falling back on the broader hierarchical category of speech, which still has some improved separability (and distance) compared to music, even if the gender discriminability is more difficult. But, this type of structure is not the case with the distance-based hierarchy. In the sense that one could think of separating two gendered speakers as a second, more difficult step after separating them from music, one cannot say that separating two distant speakers is a second, more difficult step after having separated the distant speech from the near speech. I think conceptually, it's more the other way around, where similar-sounding speech (that is difficult to separate based on speaker characteristics) may be able to be separated according to its distance.

Essentially, my criticism is that the parent categorization (distance), which should correspond in some sense to increased uncertainty, does not strongly correlate with the difficulty of the separation of the speech signals. And, I do not think there is strong experimental evidence to seriously consider that my conceptual complaints are invalid.

Additionally, in the event that the paper is accepted, I wanted to point out a few typos:
– There is a typo in the second sentence of section 5.1: "extend" instead of "extent"
– The accent in Poincaré is not rendering correctly in the caption of Fig. 2
– In the caption of Fig. 2, there is a '.' instead of ',' after "configuration"
– In the first sentence of the Conclusion, Poincaré is misspelled.
16. Award Quality (only for papers marked "definite accept")
1. Not award quality
17. Award Quality (Justification)
N/A
18. All reviewers must accept and agree to follow IEEE Policies. By submitting your review, you acknowledge that you have read and agree to IEEE's Privacy Policy (https://www.ieee.org/security-privacy.html).
Agreement accepted
19. I confirm that I found no conflict of interest with this paper, or I do not know the identity, affiliation, and other information about the authors that might have biased my opinion (if so, please contact the meta-reviewer immediately).
Agreement accepted
















Reviewer #4 |   Edit Review  | Delete Review
Fri Jun 02 2023 15:52:19 GMT-0400 (Eastern Daylight Time)
Questions

1. How confident are you in your evaluation of this paper?
1. Less Confident
2. Importance/Relevance
2. Of limited interest
3. Justification of Importance/Relevance Score (required if the score is 1 or 2)
This paper investigates a relevant topic, distance-based speech separation, using representations in a hyperbolic space. Much of the text focuses on hyperbolic techniques, though it's not clear how important they are for this task.
4. Novelty/Originality
3. Moderately original
6. Technical Correctness
3. Probably correct
8. Experimental Validation
2. Lacking in some respect
9. Justification of Experimental Validation Score (required if the score is 1 or 2)
The results show a meaningful benefit of hyperbolic space for one condition, the "children" for the up-to-3-children data. That's nice, but it could be due to the interaction of the hyperbolic space with the loss function or interactions with the proportion of the data with each number of near/far speakers rather than some nice hierarchical property of the hyperbolic space.

I would want to see improvement more generally given how much space is devoted to the nice properties of hyperbolic methods.
10. Clarity of Presentation
3. Clear enough
11. Justification of Clarity of Presentation Score (required if the score is 1 or 2)
In my initial reading, it wasn't clear that the "softmax" and "HMLR" in equation (1) are alternatives. Please make that clearer in the text and/or separate it into two equations.
12. Reference to Prior Work
3. References adequate
14. Overall evaluation of this paper
1. Definite reject
15. Detailed assessment of the paper
This paper applies a hyperbolic neural network to distance-based speech separation.

Given the space devoted to the benefits of hyperbolic representations, I'd want to see either more compelling empirical results or a clearer explanation of how they might apply to distance-based separation.

I don't see distance-based separation as particularly well-suited to distance-based speech separation, so a clearer motivation for their use would help the paper. For example:
a) Yes, "sounds coming from more than 2 meters away" is a subclass of "sounds coming from more than 1 meter away". And yes, "single speakers more than 1 meter away" is a subclass of "1- and 2-speaker mixtures more than 1 meter away", but these hierarchies relate much more clearly to low-level signal properties than the typical class hierarchies that hyperbolic clustering seems to be popular for. 
b) Related to (a), distance is a 1-dimensional property, and direct-to-reverberation is something that can plausibly be estimated from the signal that relates monotonically to distance. Do we really need hyperbolic methods?
16. Award Quality (only for papers marked "definite accept")
1. Not award quality
17. Award Quality (Justification)
Not award quality.
18. All reviewers must accept and agree to follow IEEE Policies. By submitting your review, you acknowledge that you have read and agree to IEEE's Privacy Policy (https://www.ieee.org/security-privacy.html).
Agreement accepted
19. I confirm that I found no conflict of interest with this paper, or I do not know the identity, affiliation, and other information about the authors that might have biased my opinion (if so, please contact the meta-reviewer immediately).
Agreement accepted
Go Back
© 2023 Microsoft Corporation About CMT | Docs | Terms of Use | Privacy & Cookies | Request Free Site Twitter logo
